Approximate Vertex Enumeration

The problem to compute the vertices of a polytope given by affine inequalities is called vertex enumeration. The inverse problem, which is equivalent by polarity, is called the convex hull problem. We introduce `approximate vertex enumeration' as the problem to compute the vertices of a polytope which is close to the original polytope given by affine inequalities. In contrast to exact vertex enumerations, both polytopes are not required to be combinatorially equivalent. Two algorithms for this problem are introduced. The first one is an approximate variant of Motzkin's double description method. Only under certain strong conditions, which are not acceptable for practical reasons, we were able to prove correctness of this method for polytopes of arbitrary dimension. The second method, called shortcut algorithm, is based on constructing a plane graph and is restricted to polytopes of dimension 2 and 3. We prove correctness of the shortcut algorithm. As a consequence, we also obtain correctness of the approximate double description method, only for dimension 2 and 3 but without any restricting conditions as still required for higher dimensions. We show that for dimension 2 and 3 both algorithm remain correct if imprecise arithmetic is used and the computational error caused by imprecision is not too high. Both algorithms were implemented. The numerical examples motivate the approximate vertex enumeration problem by showing that the approximate problem is often easier to solve than the exact vertex enumeration problem. It remains open whether or not the approximate double description method (without any restricting condition) is correct for polytopes of dimension 4 and higher.

==> ave_fig_1.csv <==
eps,faces,edges,vertices
1.0,18,39,23
0.31622776601683794,38,82,46
0.1,97,217,122
0.03162277660168379,195,493,300
0.01,442,1130,690
0.0031622776601683794,698,1944,1248
0.001,698,1944,1248
0.00031622776601683794,698,1944,1248
0.0001,698,1944,1248
3.1622776601683795e-05,698,1944,1248
1e-05,698,1944,1248
3.162277660168379e-06,698,1944,1248
1e-06,698,1944,1248
3.162277660168379e-07,698,1944,1248
1e-07,698,1944,1248
3.162277660168379e-08,698,1944,1248
1e-08,698,1944,1248
3.1622776601683795e-09,698,1944,1248
1e-09,698,1944,1248
3.1622776601683795e-10,698,1944,1248
1e-10,698,1944,1248
3.1622776601683794e-11,698,1944,1248
1e-11,698,1944,1248
3.1622776601683794e-12,698,1944,1248
1e-12,698,1944,1248
3.162277660168379e-13,698,1944,1248
1e-13,698,1944,1248
3.1622776601683796e-14,698,1944,1248
1e-14,698,1946,1250
3.1622776601683794e-15,698,1972,1276


==> ave_fig_3.csv <==
eps,time_ga,time_addm
1.0,0.041240000000000165,0.028097999999999956
0.5623413251903491,0.04888800000000004,0.035304
0.31622776601683794,0.0730249999999999,0.05359400000000014
0.1778279410038923,0.10474699999999992,0.07952399999999993
0.1,0.17484300000000008,0.12953100000000028
0.05623413251903491,0.27119599999999977,0.16487700000000016
0.03162277660168379,0.35964399999999985,0.2064309999999998
0.01778279410038923,0.4376229999999999,0.2797959999999997
0.01,0.6688290000000001,0.40890800000000027
0.005623413251903491,0.8673570000000002,0.5739979999999996
0.0031622776601683794,1.0000879999999999,0.6869550000000002
0.0017782794100389228,0.9819750000000003,0.6844970000000004
0.001,0.9908210000000004,0.687754
0.0005623413251903491,0.985023,0.7131930000000004


==> ave_fig_4.csv <==
eps,verts_ga,verts_addm
1.0,23,33
0.5623413251903491,29,50
0.31622776601683794,46,80
0.1778279410038923,66,151
0.1,122,252
0.05623413251903491,220,324
0.03162277660168379,300,404
0.01778279410038923,399,572
0.01,690,779
0.005623413251903491,1082,1093
0.0031622776601683794,1248,1248
0.0017782794100389228,1248,1248
0.001,1248,1248
0.0005623413251903491,1248,1248


==> ave_fig_5.csv <==
time_ga,time_addm,verts_ga,verts_addm
0.0014960000000001639,0.0005290000000000017,26,26
0.009800000000000031,0.004885999999999946,98,98
0.0896920000000001,0.05123699999999998,386,386
0.8858960000000002,0.5900089999999998,1395,1397
7.25363,4.817924,4185,4203
43.316078999999995,29.702557000000006,10508,10527


==> ave_fig_6.csv <==
eps,verts_ga,verts_addm
1.0,11,27
0.5623413251903491,12,27
0.31622776601683794,16,24
0.1778279410038923,25,45
0.1,30,152
0.05623413251903491,41,110
0.03162277660168379,50,250
0.01778279410038923,83,1186
0.01,93,977
0.005623413251903491,121,488
0.0031622776601683794,167,2555
0.0017782794100389228,210,1824
0.001,198,9456
0.0005623413251903491,229,19951


==> ave_fig_6a.csv <==
eps,time_ga,verts_ga
0.31622776601683794,0.03798199999999996,16
0.03162277660168379,0.09237799999999996,50
0.0031622776601683794,0.25944600000000007,167
0.00031622776601683794,0.39397100000000007,237
3.1622776601683795e-05,0.6057750000000002,376
3.162277660168379e-06,0.7744040000000001,601
3.162277660168379e-07,0.8265599999999997,644
3.162277660168379e-08,0.8959180000000004,688
3.1622776601683795e-09,0.8717999999999995,721
3.1622776601683795e-10,1.074948,1135
3.1622776601683794e-11,1.1433920000000004,1362
3.1622776601683794e-12,1.1942269999999997,1375
3.162277660168379e-13,1.1446240000000003,1376
3.1622776601683796e-14,1.1870379999999994,1376
3.1622776601683794e-15,1.1661870000000008,1376


==> ave_fig_6b.csv <==
eps,time_addm,verts_addm
0.31622776601683794,0.018558999999999992,24
0.03162277660168379,0.1676820000000001,250
0.0031622776601683794,0.9198090000000001,2555
0.00031622776601683794,0.5115600000000002,1203
3.1622776601683795e-05,1.2184640000000004,752
3.162277660168379e-06,0.5689190000000002,1021
3.162277660168379e-07,0.5237309999999997,678
3.162277660168379e-08,0.5691119999999996,691
3.1622776601683795e-09,0.632117,721
3.1622776601683795e-10,0.8118340000000002,1135
3.1622776601683794e-11,0.9254440000000006,1362
3.1622776601683794e-12,0.9676810000000007,1375
3.162277660168379e-13,0.9678050000000002,1376
3.1622776601683796e-14,0.9590230000000002,1376
3.1622776601683794e-15,0.9559369999999987,1376

